Relative periodic orbits form the backbone of turbulent pipe flow

Chaotic dynamics of low-dimensional systems, such as Lorenz or R\"ossler flows, is guided by the infinity of periodic orbits embedded in their strange attractors. Whether this also be the case for the infinite-dimensional dynamics of Navier--Stokes equations has long been speculated, and is a topic of ongoing study. Periodic and relative periodic solutions have been shown to be involved in transitions to turbulence. Their relevance to turbulent dynamics---specifically, whether periodic orbits play the same role in high-dimensional nonlinear systems like the Navier--Stokes equations as they do in lower-dimensional systems---is the focus of the present investigation. We perform here a detailed study of pipe flow relative periodic orbits with energies and mean dissipations close to turbulent values. We outline several approaches to reduction of the translational symmetry of the system. We study pipe flow in a minimal computational cell, and report a library of invariant solutions found with the aid of the method of slices. Detailed study of the unstable manifolds of a sample of these solutions is consistent with the picture that relative periodic orbits are embedded in the chaotic saddle and that they guide the turbulent dynamics.

==> 00ReadMe.txt <==
pipes/mapit/arxiv-v2/00ReadMe.txt
$Author: predrag $ $Date: 2017-08-02 21:29:13 +0100 (Wed, 02 Aug 2017) $
===========================================================
                    this directory FROZEN    August 5 2017

Relative periodic orbits form the backbone of turbulent pipe flow
==================================================================
Nazmi Burak Budanur,
Kimberly Y. Short,
Mohammad Farazmand,
Ashley P. Willis,
Predrag Cvitanovi\'c

-------------------------------------------------------------
Ashley, arXiv ver. 2    submitted       5 Aug 2017

arXiv submission notes
----------------------

    arXiv article-id:   1705.03720 in physics.flu-dyn
    Article password:   e2dzq
    http://arxiv.org/abs/1705.03720
    ashleypwillis@gmail.com

    REMEMBER:
        cross-list with   nlin.CD
        in WFSBC15.tex:   \draftfalse
        in defMapit.tex:  \newcommand{\edit}[1]{#1}

------------------------------------------------------------------------------
\\
arXiv:1705.03720
From: Ashley Willis <ashleypwillis@gmail.com>
Date: ???,?? Aug 2017 12:19:37 GMT   (6840kb,D)

Comments: 26 pages, 12 figures, 1 table
\\
Chaotic dynamics of low-dimensional systems, such as Lorenz or
R\"ossler flows, is guided by the infinity of periodic orbits
embedded in their strange attractors. Whether this also be the case
for the infinite-dimensional dynamics of Navier--Stokes equations
has long been speculated, and is a topic of ongoing study. Periodic
and relative periodic solutions have been shown to be involved in
transitions to turbulence. Their relevance to turbulent
dynamics---specifically, whether periodic orbits play the same role
in high-dimensional nonlinear systems like the Navier--Stokes
equations as they do in lower-dimensional systems---is the focus of
the present investigation. We perform here a detailed study of pipe
flow relative periodic orbits with energies and mean dissipations
close to turbulent values. We outline several approaches to
reduction of the translational symmetry of the system. We study
pipe flow in a minimal computational cell, and report a library of
invariant solutions found with the aid of the method of slices.
Detailed study of the unstable manifolds of a sample of these
solutions is consistent with the picture that relative periodic
orbits are embedded in the chaotic saddle and that they guide the
turbulent dynamics.
\\


Contains:
 00ReadMe.txt: 4146 bytes
 66529000.png: 144954 bytes
 66529001.png: 153118 bytes
 66699000.png: 143080 bytes
 7157mconn.pdf: 15217 bytes
 7159b_Sz.pdf: 17812 bytes
 Con2D1.pdf: 15334 bytes
 Con2D2.pdf: 14995 bytes
 Con3D1.pdf: 59601 bytes
 Con3D2.pdf: 65741 bytes
 LUnstMan2D.pdf: 107720 bytes
 NUnstMan2D.pdf: 46083 bytes
 PCAFull1.png: 543007 bytes
 PCAFull2.png: 299418 bytes
 PCAFunD1.png: 1081581 bytes
 PCAFunD2.png: 712923 bytes
 SRwave2.pdf: 1849 bytes
 TW_RPO_wrt6472_H-1.pdf: 239582 bytes
 TW_RPO_wrt6472_L2.pdf: 246501 bytes
 WFSBC15.bbl: 13857 bytes
 WFSBC15.tex: 73293 bytes
 dataTable.tex: 5165 bytes
 defMapit.tex: 18441 bytes
 jfm.cls: 36532 bytes
 man09000.png: 143153 bytes
 man09023.png: 136344 bytes
 man09024.png: 148215 bytes
 minDist6669.pdf:
 multiShoot.pdf: 107648 bytes
 projMinDist.pdf:
 psectZoomwPOs.png: 1015204 bytes
 psectZoomwoPOs.png: 90075 bytes
 psectZzoomwPOs.png: 363168 bytes
 psectZzoomwUnstMan.png: 671120 bytes
 psectwPOs.png: 569858 bytes
 setupMapit.tex: 897 bytes
 upmath.sty: 5137 bytes

